LMGP: Lifted Multicut Meets Geometry Projections for Multi-Camera Multi-Object Tracking

Multi-Camera Multi-Object Tracking is currently drawing attention in the computer vision field due to its superior performance in real-world applications such as video surveillance in crowded scenes or in wide spaces. In this work, we propose a mathematically elegant multi-camera multiple object tracking approach based on a spatial-temporal lifted multicut formulation. Our model utilizes state-of-the-art tracklets produced by single-camera trackers as proposals. As these tracklets may contain ID-Switch errors, we refine them through a novel pre-clustering obtained from 3D geometry projections. As a result, we derive a better tracking graph without ID switches and more precise affinity costs for the data association phase. Tracklets are then matched to multi-camera trajectories by solving a global lifted multicut formulation that incorporates short and long-range temporal interactions on tracklets located in the same camera as well as inter-camera ones. Experimental results on the WildTrack dataset yield near-perfect performance, outperforming state-of-the-art trackers on Campus while being on par on the PETS-09 dataset.

==> Lifted_Multicut _Optimization_for_Multi_Camera _Multi_People _Tracking/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> Lifted_Multicut _Optimization_for_Multi_Camera _Multi_People _Tracking/area_chair_message.txt <==
Dear Area Chair,

thank you for handling our paper. We have seen that the reviews of our paper point towards rejection. Still, we would like to ask to initiate a discussion. We believe that our paper has made, among other things, significant experimental progress on multi-camera tracking. On the most recent large scale dataset WildTrack we outperform SOTA by a wide margin (we obtain >20% improvement) and reach nearly perfect results. Moreover we think our theoretical contribution, a global optimization formulation for multi-camera multi object tracking that reasons about short- and long-range intra-camera as well as intra-camera relationships is both novel and elegant.
We are afraid reviewers may have overlooked these aspects of our work.

Dear Area Chair, 
thank you for handling our paper. We have seen that the reviews of our paper point towards rejection. Still, we would like to ask to initiate a discussion. We believe that our paper has made, among other things, significant experimental progress on multi-camera tracking. On a large-scale dataset (WildTrack) we outperform SOTA by a wide margin (we obtain >15% improvement) and reach nearly perfect results. Moreover, we think our theoretical contributions regarding integrating 3D information in tracklet generation, affinity cost computations as well as a global optimization formulation for multi-camera multi-object tracking that jointly reasons short- and long-range intra-camera besides intra-camera relationships is both novel and elegant. Thank you very much!

Thank you very much!


==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> area_chair_message.txt <==
Dear Area Chair,

thank you for handling our paper. We have seen that the reviews of our paper point towards rejection. Still, we would like to ask to initiate a discussion. We believe that our paper has made, among other things, significant experimental progress on multi-camera tracking. On the most recent large scale dataset WildTrack we outperform SOTA by a wide margin (we obtain >20% improvement) and reach nearly perfect results. Moreover we think our theoretical contribution, a global optimization formulation for multi-camera multi object tracking that reasons about short- and long-range intra-camera as well as intra-camera relationships is both novel and elegant.
We are afraid reviewers may have overlooked these aspects of our work.

Dear Area Chair, 
thank you for handling our paper. We have seen that the reviews of our paper point towards rejection. Still, we would like to ask to initiate a discussion. We believe that our paper has made, among other things, significant experimental progress on multi-camera tracking. On a large-scale dataset (WildTrack) we outperform SOTA by a wide margin (we obtain >15% improvement) and reach nearly perfect results. Moreover, we think our theoretical contributions regarding integrating 3D information in tracklet generation, affinity cost computations as well as a global optimization formulation for multi-camera multi-object tracking that jointly reasons short- and long-range intra-camera besides intra-camera relationships is both novel and elegant. Thank you very much!

Thank you very much!

